Compounding of Wealth in Proof-of-Stake Cryptocurrencies

Proof-of-stake (PoS) is a promising approach for designing efficient blockchains, where block proposers are randomly chosen with probability proportional to their stake. A primary concern with PoS systems is the "rich getting richer" phenomenon, whereby wealthier nodes are more likely to get elected, and hence reap the block reward, making them even wealthier. In this paper, we introduce the notion of equitability, which quantifies how much a proposer can amplify her stake compared to her initial investment. Even with everyone following protocol (i.e., honest behavior), we show that existing methods of allocating block rewards lead to poor equitability, as does initializing systems with small stake pools and/or large rewards relative to the stake pool. We identify a \emph{geometric} reward function, which we prove is maximally equitable over all choices of reward functions under honest behavior and bound the deviation for strategic actions; the proofs involve the study of optimization problems and stochastic dominances of Polya urn processes, and are of independent mathematical interest. These results allow us to provide a systematic framework to choose the parameters of a practical incentive system for PoS cryptocurrencies.

==> figures/1achievablestrategiesGamma1.txt <==
#Inital stake ratio=1/3, T=10000, Gamma=1
#xaxis is (a+b+R)/(a+b)	Constant Rewards MO-2	Constant Rewards MO-3	Constant Rewards MO-4	Geometric Rewards MO-2	Geometric Rewards MO-3	Geometric Rewards MO-4
1.000000	1.000000	1.000000	1.000000	1.000000	1.000000	1.000000
1.111111	1.029273	1.034675	1.036232	1.029273	1.034676	1.036232
1.388889	1.100493	1.120949	1.127092	1.100498	1.120963	1.127098
1.666667	1.170395	1.208159	1.219777	1.170384	1.208158	1.219791
2.976190	1.527339	1.643398	1.671657	1.525826	1.642566	1.671059
4.285714	1.815499	1.907274	1.929115	1.816090	1.908800	1.930760
5.595238	1.980941	2.058832	2.077332	1.983990	2.061927	2.080351
6.904762	2.091319	2.160138	2.176560	2.096027	2.164114	2.180372
8.214286	2.171433	2.234023	2.248936	2.177370	2.238835	2.253549
9.523810	2.232979	2.290924	2.304742	2.239755	2.296391	2.309944
10.833333	2.282098	2.336416	2.349418	2.289741	2.342540	2.355097
12.142857	2.322463	2.373937	2.386130	2.331086	2.380545	2.392336
13.452381	2.356414	2.405446	2.417148	2.365753	2.412576	2.423771
14.761905	2.385550	2.432519	2.443677	2.395532	2.440045	2.450673
16.071429	2.410767	2.456096	2.466794	2.421463	2.463927	2.474104
17.380952	2.432832	2.476793	2.487021	2.444189	2.484957	2.494693
18.690476	2.452656	2.495031	2.504974	2.464361	2.503654	2.513015
20.000000	2.470386	2.511439	2.521113	2.482558	2.520404	2.529437


==> figures/2achievablestrategiesGamma05.txt <==
#Inital stake ratio=1/3, T=10000, Gamma=0.5
#xaxis is (a+b+R)/(a+b)	Constant Rewards MO-2	Constant Rewards MO-3	Constant Rewards MO-4	Geometric Rewards MO-2	Geometric Rewards MO-3	Geometric Rewards MO-4
1.000000	1.000000	1.000000	1.000000	1.000000	1.000000	1.000000
1.111111	1.002100	1.007498	1.009672	1.002101	1.007498	1.009672
1.388889	1.007234	1.026461	1.034432	1.007236	1.026468	1.034441
1.666667	1.012232	1.045805	1.060114	1.012267	1.045833	1.060155
2.976190	1.035394	1.146823	1.202111	1.035337	1.146732	1.201838
4.285714	1.060639	1.279359	1.396891	1.059401	1.275756	1.394994
5.595238	1.092444	1.433823	1.589398	1.086035	1.433108	1.600184
6.904762	1.132540	1.567863	1.732464	1.116854	1.583166	1.761350
8.214286	1.177348	1.670534	1.836027	1.152060	1.706589	1.882011
9.523810	1.220218	1.750627	1.913441	1.189255	1.806241	1.974246
10.833333	1.259228	1.812258	1.972354	1.227175	1.887022	2.046307
12.142857	1.293693	1.859788	2.017380	1.264077	1.953934	2.105044
13.452381	1.324499	1.897711	2.053052	1.299030	2.010091	2.154006
14.761905	1.351132	1.927879	2.082700	1.332067	2.057538	2.195452
16.071429	1.374233	1.952964	2.106051	1.362531	2.098485	2.231091
17.380952	1.395008	1.973811	2.126094	1.390824	2.134227	2.262379
18.690476	1.412363	1.990663	2.142622	1.417443	2.166002	2.289902
20.000000	1.427944	2.003513	2.155669	1.442235	2.194339	2.314446


==> figures/3_upperboundsGamma1.txt <==
#T=10000, init frac=0.3333333333333333 Gamma=1
#xaxis is (a+b+R)/(a+b)	Constant Rewards AM-1	Geometric Rewards AM-1	Constant Rewards MO-4	Geometric Rewards MO-4
1.0	1.0	1.0	1.0	1.0
1.1111111111111112	1.0370413452384313	1.0370407027288624	1.036231558454955	1.0362318609224839
1.380952380952381	1.1278393585143214	1.1278319389608737	1.1244759765197476	1.124483212785273
1.6507936507936507	1.2211989289378598	1.2211738537219656	1.2144091984696586	1.2144161215003406
1.920634920634921	1.3186269833793554	1.3185791772285422	1.3074748037526076	1.3074391524777216
2.1904761904761907	1.4216738779326847	1.421556863685022	1.4048106251128387	1.4046138725512987
2.4603174603174605	1.5318388421107108	1.5316455838008696	1.5049400354020694	1.5042103240845872
2.7301587301587302	1.6511574809202307	1.6507227879308504	1.5983431460088935	1.5975653699717647
3.0	1.781870857931052	1.7810260225658572	1.6781664790975503	1.677594167330794


==> figures/3upperboundsGamma1.txt <==
#Inital stake ratio=1/3, T=10000, Gamma=1
#xaxis is (a+b+R)/(a+b)	Constant Rewards AM-1	Geometric Rewards AM-1	Constant Rewards MO-4	Geometric Rewards MO-4
1.000000	1.000000	1.000000	1.000000	1.000000
1.111111	1.037041	1.037041	1.036232	1.036232
1.388889	1.130541	1.130531	1.127092	1.127098
1.666667	1.226805	1.226779	1.219777	1.219791
2.976190	1.769875	1.769015	1.671657	1.671059
#4.285714	2.668820	2.670863	1.929115	1.930760
#5.595238	2.999612	2.999980	2.077332	2.080351
#6.904762	3.000000	3.000000	2.176560	2.180372
#8.214286	3.000000	3.000000	2.248936	2.253549
#9.523810	3.000000	3.000000	2.304742	2.309944
#10.833333	3.000000	3.000000	2.349418	2.355097
#12.142857	3.000000	3.000000	2.386130	2.392336
#13.452381	3.000000	3.000000	2.417148	2.423771
#14.761905	3.000000	3.000000	2.443677	2.450673
#16.071429	3.000000	3.000000	2.466794	2.474104
#17.380952	3.000000	3.000000	2.487021	2.494693
#18.690476	3.000000	3.000000	2.504974	2.513015
#20.000000	3.000000	3.000000	2.521113	2.529437


==> figures/4_upperboundsGamma05.txt <==
#T=10000, init frac=0.3333333333333333 Gamma=0.5
#xaxis is (a+b+R)/(a+b)	Constant Rewards AM-1	Geometric Rewards AM-1	Constant Rewards MO-4	Geometric Rewards MO-4
1.0	1.0	1.0	1.0	1.0
1.1111111111111112	1.0370413452384313	1.0370407027288624	1.0096716895541895	1.0096719427165122
1.380952380952381	1.1278393585143214	1.1278319389608737	1.0337135170986835	1.0337213676844546
1.6507936507936507	1.2211989289378598	1.2211738537219656	1.0586239829238613	1.0586513523567762
1.920634920634921	1.3186269833793554	1.3185791772285422	1.0846878640062672	1.0847303824091026
2.1904761904761907	1.4216738779326847	1.421556863685022	1.1121468554631595	1.112138270665848
2.4603174603174605	1.5318388421107108	1.5316455838008696	1.141032345009413	1.1411419706170762
2.7301587301587302	1.6511574809202307	1.6507227879308504	1.1719230684076443	1.1719353971508435
3.0	1.781870857931052	1.7810260225658572	1.2051645802309279	1.2048562897055106


==> figures/4upperboundsGamma05.txt <==
#Inital stake ratio=1/3, T=10000, Gamma=0.5
#xaxis is (a+b+R)/(a+b)	Constant Rewards AM-1	Geometric Rewards AM-1	Constant Rewards MO-4	Geometric Rewards MO-4
1.000000	1.000000	1.000000	1.000000	1.000000
1.111111	1.037041	1.037041	1.009672	1.009672
1.388889	1.130541	1.130531	1.034432	1.034441
1.666667	1.226805	1.226779	1.060114	1.060155
2.976190	1.769875	1.769015	1.202111	1.201838
#4.285714	2.668820	2.670863	1.396891	1.394994
#5.595238	2.999612	2.999980	1.589398	1.600184
#6.904762	3.000000	3.000000	1.732464	1.761350
#8.214286	3.000000	3.000000	1.836027	1.882011
#9.523810	3.000000	3.000000	1.913441	1.974246
#10.833333	3.000000	3.000000	1.972354	2.046307
#12.142857	3.000000	3.000000	2.017380	2.105044
#13.452381	3.000000	3.000000	2.053052	2.154006
#14.761905	3.000000	3.000000	2.082700	2.195452
#16.071429	3.000000	3.000000	2.106051	2.231091
#17.380952	3.000000	3.000000	2.126094	2.262379
#18.690476	3.000000	3.000000	2.142622	2.289902
#20.000000	3.000000	3.000000	2.155669	2.314446

